Estimation of Doubly-Dispersive Channels in Linearly Precoded Multicarrier Systems Using Smoothness Regularization

In this paper, we propose a novel channel estimation scheme for pulse-shaped multicarrier systems using smoothness regularization for ultra-reliable low-latency communication (URLLC). It can be applied to any multicarrier system with or without linear precoding to estimate challenging doubly-dispersive channels. A recently proposed modulation scheme using orthogonal precoding is orthogonal time-frequency and space modulation (OTFS). In OTFS, pilot and data symbols are placed in delay-Doppler (DD) domain and are jointly precoded to the time-frequency (TF) domain. On the one hand, such orthogonal precoding increases the achievable channel estimation accuracy and enables high TF diversity at the receiver. On the other hand, it introduces leakage effects which requires extensive leakage suppression when the piloting is jointly precoded with the data. To avoid this, we propose to precode the data symbols only, place pilot symbols without precoding into the TF domain, and estimate the channel coefficients by interpolating smooth functions from the pilot samples. Furthermore, we present a piloting scheme enabling a smooth control of the number and position of the pilot symbols. Our numerical results suggest that the proposed scheme provides accurate channel estimation with reduced signaling overhead compared to standard estimators using Wiener filtering in the discrete DD domain.

==> LOS_ber_npilots_d2anisosnr_snr256_speed_400.dat <==
SNR	D2	D2snr	D2aniso	D2anisosnr ideal
0	-5.69049379196552	-6.71329185173087	-5.85288283310591	-6.81829269371238	-7.22998625124503
3	-7.310806174633	-8.56971293648048	-7.51025769558321	-8.62556253215705	-9.23754463234615
6	-9.65814349072937	-11.2711943033434	-9.91663522131051	-11.2051697765264	-12.290809017897
9	-13.0931891677974	-15.1834384312831	-13.4429119110149	-15.0857616454336	-16.9003385779822
12	-18.077878133037	-20.5595960282667	-18.5596779695214	-20.4796543733057	-23.5808263405461
15	-24.9042041445889	-27.3918895509258	-25.746457023781	-27.7855781765472	-32.7173078510627
18	-32.292229218388	-33.5501297806255	-34.857730329794	-36.4706701405431	-44.0213063312941
21	-35.4972792693076	-35.6121965761722	-41.7942925030444	-41.6425933463449	-55.0514997831991
24	-35.6614033661054	-35.6249368047937	-42.7593319083606	-42.5032110699213	-59.3111871059219
27	-35.3520167373417	-35.335458147754	-42.6146368481539	-42.3992400695928	-58.8536122003151
30	-34.9922182596297	-34.9634681305214	-42.1940233981468	-42.045157892763	-57.9722513133096


==> LOS_ber_snr15.dat <==
v	none	fft	fft2	dsft	fwht	fwht2	dsftsub2	dsftsub4	dsftsub8
100	-22.3064259988497	-33.5465138142136	-33.5993171425131	-33.5772125124827	-33.5660516132473	-33.6678559497748	-29.589062264762	-26.3879340137476	-25.319273858011
200	-21.4771393963162	-33.1051641260557	-33.1209063343742	-33.1621600442282	-33.138616538862	-33.1416208085796	-28.7610292044164	-26.4341609804708	-24.5435197276367
300	-21.0592087650942	-32.6956728744246	-32.7194062233294	-32.7762982416565	-32.7415254784972	-32.7283397739045	-28.5883433923461	-26.6428334828949	-24.5004576594281
400	-20.7379406822647	-32.6133709538365	-32.5607110657675	-32.5494923722063	-32.5832357693713	-32.6383604541613	-28.437958384542	-26.7133326759944	-24.53857991325


==> LOS_ber_speedd2anisosnr_snr15_speed_100.dat <==
X	D2	D2snr	D2aniso	D2anisosnr
64	-23.5975808475483	-24.4873672266008	-25.8528876107998	-27.1706722379237
128	-25.5729743842791	-27.455278191834	-26.4183311545807	-29.5317395899529
256	-26.4141210921399	-29.4571718807519	-27.1288234898217	-31.0730045709103


==> LOS_ber_speedd2anisosnr_snr15_speed_200.dat <==
X	D2	D2snr	D2aniso	D2anisosnr
64	-22.8584203108083	-23.5290411395663	-23.8968145499656	-24.2571747714123
128	-24.8065024176249	-26.6483768748031	-25.5389963587973	-27.6925180596817
256	-25.5573455724529	-28.6330419943035	-26.3183543263891	-29.5892873352894


==> LOS_ber_speedd2anisosnr_snr15_speed_400.dat <==
X	D2	D2snr	D2aniso	D2anisosnr ideal
64	-22.009882673361	-21.5004372969023	-20.0033538283275	-19.6636785199706	-32.6216117216237
128	-24.0434532795417	-25.118293237913	-24.3239696146421	-25.1195827174508	-32.697080812751
256	-24.9133440991431	-27.4517540348063	-25.7371859497756	-27.7719380505804	-32.7173078510627


==> LOS_ber_speedd2anisosnr_snr21_speed_100.dat <==
X	D2	D2snr	D2aniso	D2anisosnr
64	-27.6726190795352	-27.8092288666963	-39.0633342612922	-38.8785002043521
128	-34.3522390402009	-34.2695489400222	-43.7520553704228	-45.59157544306
256	-37.3621911677112	-37.8198516477422	-46.2828291406494	-50.0885471576563


==> LOS_ber_speedd2anisosnr_snr21_speed_200.dat <==
X	D2	D2snr	D2aniso	D2anisosnr
64	-27.2584415601615	-27.2645333012136	-30.5349144575101	-30.1233140797047
128	-33.7316545184138	-33.6275925054049	-41.4068976674815	-41.3523869324811
256	-36.4825752844482	-36.8008917206828	-45.3559817604356	-47.2549337293895


==> LOS_ber_speedd2anisosnr_snr21_speed_400.dat <==
X	D2	D2snr	D2aniso	D2anisosnr
64	-26.8456932986413	-26.4931606338793	-22.0077444397491	-21.8152347839361
128	-33.0270231180388	-32.9198581590299	-33.6014916759666	-33.1035039288309
256	-36.2882386636478	-36.4964344180574	-42.2758851229599	-41.9053673582093


==> LOS_sym_papr_snr15.dat <==
v	none	fft	fft2	dsft	fwht	fwht2	dsftsub2	dsftsub4	dsftsub8
100	13.3523797511587	9.33220404123317	9.33062762848583	9.33843584268144	9.32763603928202	9.34448059188465	10.0095768781858	10.8311466386902	11.2989248567224
200	13.9525670252632	9.33602586181805	9.33251782881844	9.35462125924225	9.32887587886148	9.33505587668734	10.0807229833878	10.8311975877944	11.6738554359799
300	14.1201085827817	9.33672689259131	9.3048396381432	9.34342421196376	9.32044980202205	9.33149249551167	10.0361423028442	10.6786195174373	11.6438201339503
400	14.2391072752074	9.33302215829887	9.32685855140788	9.33631722825953	9.31628145416964	9.31436484647319	10.0204854413041	10.6320604657944	11.5689433650345


==> NLOS_ber_snr15.dat <==
v	none	fft	fft2	dsft	fwht	fwht2	dsftsub2	dsftsub4	dsftsub8
100	-21.0183336885944	-32.0703493586305	-32.1249161619509	-32.0567077047924	-32.1435480000878	-32.0861761227534	-29.1870993048748	-26.0643443583068	-25.0566346175916
200	-20.6008118999795	-32.3257868962451	-32.3983917021515	-32.3165136204472	-32.3623942235832	-32.3859767111544	-29.0695599329346	-26.4961780953395	-24.8004021080692
300	-20.3511954870596	-32.3747418873649	-32.3729103871505	-32.3917199805506	-32.4858349373854	-32.4432887925558	-29.2732395135658	-26.9825489815149	-24.9860455220914
400	-20.1543038702027	-32.4722309729509	-32.4018466185271	-32.4379416260744	-32.398161472087	-32.3988521988987	-29.4341521351004	-27.2277814581815	-25.2070178184735


==> NLOS_sym_papr_snr15.dat <==
v	none	fft	fft2	dsft	fwht	fwht2	dsftsub2	dsftsub4	dsftsub8
100	14.0615670702573	9.35714774176853	9.34914505871765	9.33234405185537	9.32968257911308	9.31230845274986	9.91849868795525	10.8171223278683	11.275154774698
200	14.3387910780243	9.34623148257195	9.31567148057264	9.33844104347718	9.32338148411389	9.33408123590025	9.95286135455269	10.7359421967665	11.5078627121018
300	14.4201530054743	9.34343278909207	9.3421900888196	9.3442240144973	9.32133218123359	9.33559882418037	9.87545336626047	10.6171258638021	11.4163956092897
400	14.4886005502779	9.32455693022399	9.34451801455428	9.34144462877823	9.33803435236561	9.33343583328667	9.84502566342957	10.4916291132686	11.3143276668667


==> ber_npilots_d2anisosnr_snr512_speed_400.dat <==
SNR	D2	D2snr	D2aniso	D2anisosnr ideal
0	-5.68724410309023	-6.7643366411602	-5.64526162044214	-6.75689075290085	-7.15057560145151
3	-7.25547752132088	-8.53632032446894	-7.19894892895839	-8.50887755526527	-9.06590286010556
6	-9.51733774688356	-11.0990516105468	-9.43643649004456	-11.0875953071156	-11.9581215706534
9	-12.8148357239821	-14.8040057098275	-12.7218015852239	-14.9635482394398	-16.3654751899639
12	-17.6526710376359	-19.9261473015582	-17.6024649512396	-20.6006436564014	-22.9682441430514
15	-24.2825226551718	-26.1248695322731	-24.7401107527783	-28.2671499102897	-32.3638297137031
18	-30.6640416971087	-30.9462732130096	-34.2463430624377	-37.5230978986009	-42.9909549588678
21	-32.5820656010558	-32.3916669753288	-42.5588519433999	-44.0942073112646	-46.8734269319493
24	-32.4120717888417	-32.3196733457598	-44.555573526426	-45.561175874255	-46.8294102225348
27	-31.9045789712696	-31.8594925485538	-44.250466018431	-44.9248473045801	-46.0315194618095
30	-31.3027836593595	-31.2543317002889	-43.4951449633611	-44.0377312901926	-45.1943889050582


==> ber_speed_snr15_speed_100.dat <==
X	LQ	D2	D2snr	D2aniso	D2anisosnr
128	-14.9125864594435	-21.8610901598723	-22.1653209584402	-25.5569602852706	-27.1610404858677	-32.7169838849466
256	-17.4579459185439	-23.3074790710758	-24.2405407109119	-26.0918674268443	-29.2592627756465	-32.6353605948359
512	-19.2256796240804	-25.408882430091	-26.9791100726922	-25.824430518059	-30.747207222207	-32.7038871675161
1024	-20.1451673233615	-26.6252286446892	-28.9531387998596	-25.8275299215516	-31.3285661831535	-32.5337872234242


==> ber_speed_snr15_speed_200.dat <==
X	LQ	D2	D2snr	D2aniso	D2anisosnr
128	-16.4429417061859	-21.8033875406237	-22.0930809537964	-24.3190478011853	-24.8424846966008	-32.8928757927343
256	-18.7832967965634	-23.2896825067065	-24.2488059048025	-25.8998657165154	-28.0520390906133	-32.8728235750209
512	-20.6178918780215	-25.3314251222121	-27.0537879473892	-25.749732953854	-30.1403852619921	-32.7718871031316
1024	-21.9107692532516	-26.4931231047918	-29.0572749709448	-25.8153767169815	-31.1853026834201	-32.7553345356611


==> ber_speed_snr15_speed_400.dat <==
X	LQ	D2	D2snr	D2aniso	D2anisosnr
128	-14.0085840521469	-21.4393828779742	-21.4523994308941	-21.0350107622415	-20.584393555759	-32.9507861563629
256	-16.6596139992296	-23.161160960676	-23.8210522518198	-24.8315574046437	-25.2602384988037	-32.9956221101851
512	-18.4375672696702	-25.2135158755136	-26.8575294751911	-25.7426232076848	-28.9333661246638	-33.0297315094998
1024	-19.1586085679584	-26.3379903818665	-28.9048066416754	-26.068291085905	-30.70863910168	-32.8996834833895


==> ber_speed_snr20_speed_100.dat <==
X	LQ	D2	D2snr	D2aniso	D2anisosnr
128	-15.948263267368	-25.0362474870898	-25.0328023839032	-38.670836276202	-38.5949401606914	-46.6281255973683
256	-19.4714931256412	-27.359650375726	-27.5522856035321	-39.9915259586401	-42.4487978306109	-46.6329537744293
512	-22.4875871142389	-32.7750425835048	-32.728517212949	-40.0246077067257	-44.1331036710331	-46.6436638780545
1024	-23.3872603207441	-37.7529786355006	-37.6038855549211	-39.9326661734103	-44.0329196844341	-45.9463118100734


==> ber_speed_snr20_speed_200.dat <==
X	LQ	D2	D2snr	D2aniso	D2anisosnr
128	-18.4100673305776	-25.2408435849645	-25.1845949230702	-31.9103205348628	-31.4328892021606	-47.9239168949825
256	-21.9431289830574	-27.7012526162053	-27.8652720764867	-40.7311652323114	-41.2137200155924	-48.0347408060796
512	-25.5927052372603	-33.3632509798362	-33.3793817011384	-40.914087781818	-44.5270683239103	-48.1697655101161
1024	-27.5595332416635	-38.4681556604217	-38.3711368822754	-41.1038830204911	-45.2718833823096	-47.5102470908283


==> ber_speed_snr20_speed_300.dat <==
X	LQ	D2	D2snr	D2aniso	D2anisosnr
128	-20.7935092547229	-25.0191795983711	-24.9573506731528	-26.6016452923359	-26.2698853021598	-47.7249686078132
256	-23.7102934013705	-27.7060849613976	-27.832964439677	-38.6108084398443	-37.7891533040424	-47.689195224922
512	-27.774308515072	-33.5430448543335	-33.4862246004743	-40.9705393325209	-43.522885599827	-47.3647224382829
1024	-30.3960448281355	-38.6754560285943	-38.43352077024	-41.2972452969644	-45.0458485854999	-47.1381758872655


==> ber_speed_snr20_speed_400.dat <==
X	LQ	D2	D2snr	D2aniso	D2anisosnr
128	-14.9576420004684	-24.9061589093443	-24.8502938352818	-23.5882810444077	-23.3242819917299	-48.1058015835112
256	-18.6608599442192	-27.8309049111819	-27.8728885466933	-33.5044711560165	-32.7480751471442	-48.3036535850237
512	-21.7376561804551	-33.4696928814536	-33.3767440182033	-41.3668875964335	-42.8690292946082	-48.3940989126994
1024	-22.1919730100642	-38.8576856207973	-38.6288129748008	-42.0214527228827	-45.8095148371615	-48.3300399644576


==> ber_speedd2anisosnr_snr15_speed_100.dat <==
X	D2	D2snr	D2aniso	D2anisosnr
64	-17.7486803688698	-18.141449957571	-23.114762893173	-22.9995530630562
128	-20.954013577751	-21.256343331068	-24.6458494066632	-26.4447689838236
256	-22.4942634334923	-23.4189819053822	-25.2310865567993	-28.729329254136
384	-23.4671572841987	-24.8221865327423	-25.0899202273809	-29.7462663106458
512	-24.5306202971523	-26.1544130271788	-24.9543190888768	-30.2087349099854


==> ber_speedd2anisosnr_snr15_speed_200.dat <==
X	D2	D2snr	D2aniso	D2anisosnr
64	-17.6515514390762	-17.9092133068706	-19.2163418201946	-18.9306088010968
128	-20.819755873035	-21.1059865898153	-23.4020808140169	-23.9826289216785
256	-22.3752435042912	-23.3221535158892	-24.9505256972877	-27.249034081306
384	-23.2972141418297	-24.7770334872982	-24.8640161845613	-28.7255886182269
512	-24.3159226559167	-26.1383118820141	-24.7706499811686	-29.4451234889856


==> ber_speedd2anisosnr_snr15_speed_400.dat <==
X	D2	D2snr	D2aniso	D2anisosnr	ideal
64	-17.100296203566	-16.9126913825222	-13.4461414822347	-13.2546069913795	-32.4244939821001
128	-20.4028411308282	-20.4489138544944	-20.2163856631365	-19.8165161196268	-32.36254153943
256	-22.1053521477687	-22.8830157960822	-23.7996895747553	-24.3604421373316	-32.4257530232704
384	-23.0217281991372	-24.407827312776	-24.502401246806	-26.8208252306632	-32.3207383435151
512	-24.073150679523	-25.815290030591	-24.6484135971138	-28.0753728466702	-32.3638297137031


==> ber_speedd2anisosnr_snr15_speed_50.dat <==
X	D2	D2snr	D2aniso	D2anisosnr
64	-17.7712124100587	-18.1811788737187	-24.3401048011519	-24.8263206831515
128	-21.0367201098297	-21.2763941814816	-25.1028637386292	-27.382718618359
256	-22.5737131510622	-23.3566060749486	-25.4629022932895	-29.3138961362067
384	-23.6089383673563	-24.7282648927163	-25.3724210215564	-30.1190746426871
512	-24.7038482840629	-26.0596875934157	-25.1851981324005	-30.5112640240411


==> ber_speedd2anisosnr_snr21_speed_100.dat <==
X	D2	D2snr	D2aniso	D2anisosnr
64	-18.7216048370047	-18.9179325126408	-29.2256313733402	-28.4371921038302
128	-23.4625434175537	-23.4097572945957	-37.9688101094803	-37.6738445730726
256	-25.9544025369958	-26.0612973833219	-39.4398671122352	-41.8772272766921
384	-27.8683744765739	-28.0804638693198	-39.4344049749047	-42.5093784549459
512	-31.0709128292923	-30.999120498299	-39.1771638210261	-42.6484502661811


==> ber_speedd2anisosnr_snr21_speed_200.dat <==
X	D2	D2snr	D2aniso	D2anisosnr
64	-18.7905737694139	-18.9501351858018	-21.0660368912795	-20.8863454229014
128	-23.5824850990451	-23.5327307341621	-30.709384751037	-30.1905054213351
256	-26.1233040513032	-26.2181572443664	-39.417102643473	-39.6105555634006
384	-28.0089249047089	-28.2556458182978	-39.995835456036	-42.0576583689047
512	-31.3614706056722	-31.3139395971411	-39.8330121222611	-42.3649645927057


==> ber_speedd2anisosnr_snr21_speed_400.dat <==
X	D2	D2snr	D2aniso	D2anisosnr
64	-18.2908620528459	-18.2962506965263	-13.6540701065816	-13.5826986684973
128	-23.1639131463621	-23.1080991095167	-22.472368957238	-22.1724703175163
256	-26.0367868303376	-26.1102661513249	-31.9026390265219	-31.1854637829501
384	-27.9942308227238	-28.1745168501918	-39.0020569026559	-38.6953147985584
512	-31.2864168819488	-31.222457868788	-40.59872650201	-41.699304627217


==> ber_speedd2anisosnr_snr21_speed_50.dat <==
X	D2	D2snr	D2aniso	D2anisosnr
64	-18.585142077272	-18.7994951469144	-33.3879817369895	-32.5831500844586
128	-23.2341902833964	-23.1820296099483	-38.5710249063293	-39.4131575249233
256	-25.6386001194588	-25.6905382024498	-38.8858605624823	-41.8023090699067
384	-27.5997096485288	-27.7576236977955	-38.8539942495627	-42.4016857657402
512	-30.7805996283299	-30.6589282929288	-38.6616618007046	-42.1340818698747


==> ber_speedl_snr15_speed_300.dat <==
X	LQ	D2	D2snr	D2aniso	D2anisosnr
128	-18.1328009790893	-21.554926054225	-21.7402281409814	-22.5839038623837	-22.4380795347423	-32.8713569519298
256	-19.9842796563167	-23.1594926741789	-24.0315959812742	-25.5394910889799	-26.7382688061583	-32.8733714769732
512	-21.9136982510264	-25.1904334676344	-26.9083696738851	-25.6887977794522	-29.5100707664171	-32.8611189129485
1024	-23.4512562306971	-26.3308480037675	-28.9713680764131	-25.8938201077171	-30.8883024905784	-32.7483413323558


==> coded_ber_npilots_256_speed_200.dat <==
SNR	LQ	D2	D2snr	D2aniso	D2anisosnr ideal
-5	-3.20273499480923	-3.17243732501113	-3.58141086404192	-3.18163980559367	-3.59352797785819	-3.85942450294243
-1	-4.0556095678475	-3.88998660422093	-5.56368882354966	-3.94056633877688	-5.58018178304365	-6.47391611895886
3	-8.64499529488737	-8.1392068910495	-12.8475732112611	-8.35918495661878	-12.9421994649704	-15.9416363298881
7	-19.8876649893632	-20.4592750210401	-25.8167275857452	-21.4062431523969	-27.2229885467319	-33.3560091845575
11	-30.8807660038022	-32.8764028058615	-35.8554997727028	-40.7043111935003	-46.7099440219409	-52.4602290223576
15	-34.8492495917232	-35.9917993154651	-37.8259332550997	-58.9550754349186	-70.0945089579869	-Inf
19	-35.3465207699806	-36.05301646589	-37.5696302944571	-Inf	-Inf	-Inf
23	-35.5445367848923	-35.8407972935975	-37.3611041917141	-Inf	-Inf	-Inf
27	-35.7680223578559	-35.7953719803494	-37.3690709503962	-Inf	-Inf	-Inf


==> coded_ber_npilots_512_speed_200.dat <==
SNR	LQ	D2	D2snr	D2aniso	D2anisosnr ideal
-5	-3.19738399910376	-3.18075210336384	-3.6557675187158	-3.17430014970688	-3.67684620232603	-3.85153546247768
-1	-4.02594618966243	-3.94278879491196	-5.82007316478828	-3.89737791017504	-5.87656677501273	-6.47648025289403
3	-8.64524352484068	-8.46886232951808	-13.7388760884929	-8.17285019371047	-14.0942048740797	-15.9214142570566
7	-20.792322781918	-21.5868044713808	-28.1685864448374	-20.9887932111019	-30.0095785199989	-33.348439348481
11	-35.3109636698208	-38.1931618658185	-42.9703895730059	-40.0329289727263	-49.8354883907687	-52.889879536459
15	-44.4388991363165	-45.0206277895476	-47.6170008946051	-56.1745619765683	-63.7712404234646	-63.7712404234646
19	-46.4272429982589	-45.9179420733569	-47.5479175998931	-Inf	-Inf	-Inf
23	-46.2893601534026	-45.8648708041475	-47.5557205378227	-Inf	-Inf	-Inf
27	-46.3676135285221	-45.4302138663366	-47.8124402500238	-Inf	-Inf	-Inf


==> figs/ber_file_12db.dat <==
v	none	fft	fft2	dsft	fwht	fwht2	dsftsub2	dsftsub4	dsftsub8
12.5	-19.1556893615609	-24.6216938019635	-24.6297646593906	-24.6210945652787	-24.644549452121	-24.647987811242	-24.48591626332	-21.8466128783995	-21.821893162022
25	-19.0703559146721	-24.6809678477403	-24.6900393882121	-24.6881939174073	-24.7040875210502	-24.7112855259059	-24.3084470502498	-21.768293170257	-21.6858002746393
50	-18.8066443519826	-24.5975479124075	-24.6023181745337	-24.5917793821697	-24.614274473619	-24.6124149119698	-23.7445664576257	-21.4883947771586	-21.270593593949
100	-18.3068470983481	-24.2555682857436	-24.2560979600999	-24.2511815348063	-24.2683054167082	-24.2667616764927	-22.8122430369275	-21.0411800232945	-20.547381723971
200	-17.7998094386595	-23.8795736163516	-23.8882377238102	-23.8878938122152	-23.8966785780854	-23.8987076071652	-22.3863532369386	-21.0165981242494	-20.0737373494388
300	-17.5438071391086	-23.6674118707514	-23.667377949915	-23.6670110050747	-23.6764689558535	-23.6721417950828	-22.3076095729606	-21.1629941213853	-20.0434793749176
400	-17.3770856239345	-23.5117234357606	-23.5092339611682	-23.5108101652574	-23.5235806459244	-23.5171356026379	-22.2500394095873	-21.2227411525165	-20.1252966552332


==> figs/sym_max_file_12db.dat <==
v	none	fft	fft2	dsft	fwht	fwht2	dsftsub2	dsftsub4	dsftsub8
12.5	2.18102625985597	-1.00758905312294	-1.01050882844233	-1.00191599922509	-0.991848362709242	-1.01206402299188	-0.929509810198463	-0.124820947561392	-0.0829089869970852
25	2.59565633619997	-0.903111971625589	-0.899387677745472	-0.903065911386263	-0.897892758719849	-0.902836801775139	-0.721486082968943	0.093111785808112	0.197138469723644
50	3.08985700146805	-0.692936889846465	-0.689938636105517	-0.683032378539683	-0.684050222587202	-0.694961866309063	-0.329484900592219	0.481531643840094	0.679322691026888
100	3.46304392520363	-0.363201168678301	-0.355752221435294	-0.368585276088742	-0.369896166861152	-0.363343616909916	0.141159866780491	0.92964864367725	1.30189636151003
200	3.69104782499216	-0.0660752663132397	-0.0582627025778003	-0.0753758917707934	-0.060186392764271	-0.0709069844591355	0.413614441118902	1.06126256828421	1.70006592397646
300	3.79603742016606	0.0643092949068138	0.056296134986825	0.0533755546445225	0.0589651357236521	0.0686764576553953	0.496381976084054	1.02683838503982	1.7264850667472
400	3.84677344959936	0.137884209608201	0.137434802610286	0.144928873382603	0.13536812764987	0.137852471054694	0.537191346390875	1.01907529468926	1.68975289714174


==> figs/sym_mse_file_12db.dat <==
v	none	fft	fft2	dsft	fwht	fwht2	dsftsub2	dsftsub4	dsftsub8
12.5	-10.4170411916841	-10.4165707170201	-10.4200440774415	-10.4163393042353	-10.4172466605016	-10.4157424636597	-10.4163945780583	-10.4178092784871	-10.4164816906021
25	-10.2995770634845	-10.2976331855394	-10.2962937806624	-10.3028537799887	-10.2987964685192	-10.3015013702382	-10.2985941321203	-10.2989308877034	-10.3007550062439
50	-10.05033297546	-10.0509949854007	-10.0504641900252	-10.0505308350963	-10.0501681221663	-10.0514270943322	-10.0519834692398	-10.0509566224302	-10.0510955484429
100	-9.67685086347437	-9.67966447506677	-9.68178981261144	-9.68061071490984	-9.67936356929049	-9.67817035920814	-9.68013227616144	-9.68389435007131	-9.68123835993324
200	-9.35083188057919	-9.34879752290163	-9.35227389705582	-9.35104376394717	-9.35438164614153	-9.35313962787019	-9.35444841422389	-9.3515191107852	-9.35080965432371
300	-9.21622886997215	-9.21584209182682	-9.21580339614048	-9.21682271823612	-9.21830396061786	-9.21762299790224	-9.2160940976488	-9.21891504701429	-9.21736330261857
400	-9.13515014577931	-9.13770642378804	-9.13555220278523	-9.13720487297586	-9.13567688944515	-9.13742897533046	-9.13824423970997	-9.13729557352721	-9.13817569591685


==> figs/sym_papr_file_12db-v1.dat <==
v	none	fft	fft2	dsft	fwht	fwht2	dsftsub2	dsftsub4	dsftsub8
12.5	12.0273219796478	9.2983317181083	9.29312834932652	9.29922113722674	9.29652230792583	9.29029210961925	9.36405917908785	10.1555934711646	10.1788992116122
25	12.2062236474596	9.29832339131704	9.29599644884951	9.29685801405482	9.29767518311736	9.29273615040124	9.45657477286176	10.2574827519046	10.3158327722527
50	12.4482990907463	9.30148400282396	9.29745889724627	9.29843499409033	9.29792951372658	9.29559466506971	9.60426171927586	10.4065624923025	10.5681366948835
100	12.6668161533875	9.29170605187274	9.29649689983793	9.29225213773108	9.2930864998233	9.29416411305369	9.77071801442862	10.5442630746014	10.8955240953563
200	12.8248067683393	9.28329088755586	9.28538965027144	9.28323376845153	9.28174511676695	9.28465682330447	9.79402658809891	10.450099670779	11.0439077588764
300	12.8763349945094	9.29037572066868	9.28576660099022	9.28722917871583	9.27751561020958	9.28473755150942	9.74813678675251	10.4075410562704	10.9815159398087
400	12.9047965583786	9.27849502559093	9.28276196294833	9.28425911275753	9.28363280807133	9.28316297473846	9.71884304058817	10.3915708915364	10.9825605901449


==> figs/sym_papr_file_12db.dat <==
v	none	fft	fft2	dsft	fwht	fwht2	dsftsub2	dsftsub4	dsftsub8
12.5	12.0273219796478	9.2983317181083	9.29312834932652	9.29922113722674	9.29652230792583	9.29029210961925	9.36405917908785	10.1555934711646	10.1788992116122
25	12.2062236474596	9.29832339131704	9.29599644884951	9.29685801405482	9.29767518311736	9.29273615040124	9.45657477286176	10.2574827519046	10.3158327722527
50	12.4482990907463	9.30148400282396	9.29745889724627	9.29843499409033	9.29792951372658	9.29559466506971	9.60426171927586	10.4065624923025	10.5681366948835
100	12.6668161533875	9.29170605187274	9.29649689983793	9.29225213773108	9.2930864998233	9.29416411305369	9.77071801442862	10.5442630746014	10.8955240953563
200	12.8248067683393	9.28329088755586	9.28538965027144	9.28323376845153	9.28174511676695	9.28465682330447	9.79402658809891	10.43699670779	11.0439077588764
300	12.8763349945094	9.29037572066868	9.28576660099022	9.28722917871583	9.27751561020958	9.28473755150942	9.74813678675251	10.3075410562704	10.9815159398087
400	12.9047965583786	9.27849502559093	9.28276196294833	9.28425911275753	9.28363280807133	9.28316297473846	9.71884304058817	10.2215708915364	10.8825605901449


==> sym_papr_file_12db-v1.dat <==
v	none	fft	fft2	dsft	fwht	fwht2	dsftsub2	dsftsub4	dsftsub8
12.5	12.0273219796478	9.2983317181083	9.29312834932652	9.29922113722674	9.29652230792583	9.29029210961925	9.36405917908785	10.1555934711646	10.1788992116122
25	12.2062236474596	9.29832339131704	9.29599644884951	9.29685801405482	9.29767518311736	9.29273615040124	9.45657477286176	10.2574827519046	10.3158327722527
50	12.4482990907463	9.30148400282396	9.29745889724627	9.29843499409033	9.29792951372658	9.29559466506971	9.60426171927586	10.4065624923025	10.5681366948835
100	12.6668161533875	9.29170605187274	9.29649689983793	9.29225213773108	9.2930864998233	9.29416411305369	9.77071801442862	10.4842630746014	10.8955240953563
200	12.8248067683393	9.28329088755586	9.28538965027144	9.28323376845153	9.28174511676695	9.28465682330447	9.79402658809891	10.450099670779	11.0439077588764
300	12.8763349945094	9.29037572066868	9.28576660099022	9.28722917871583	9.27751561020958	9.28473755150942	9.74813678675251	10.4075410562704	10.9815159398087
400	12.9047965583786	9.27849502559093	9.28276196294833	9.28425911275753	9.28363280807133	9.28316297473846	9.71884304058817	10.3915708915364	10.9825605901449


==> uncoded_ber_npilots_256_speed_200.dat <==
SNR	LQ	D2	D2snr	D2aniso	D2anisosnr ideal
-5	-4.2009595634563	-4.09916533938227	-4.91939538478515	-4.12739174212772	-4.92461365024808	-5.2585381080462
-1	-5.43095407066297	-5.27440944998272	-6.34830767259406	-5.31925785943476	-6.35295202155321	-6.73530189848036
3	-7.46023923360446	-7.30465850514537	-8.6466916248048	-7.37653290811773	-8.65418271559104	-9.26289523603323
7	-10.5216117971122	-10.6358984442673	-12.3637120726646	-10.7905708271984	-12.3747186835318	-13.6873661671063
11	-14.6195354008937	-16.0519503315259	-17.9330937032216	-16.5594625521621	-18.6642990777106	-21.2411767125126
15	-18.7705173963567	-23.2759243750043	-24.2419296664413	-25.8869054628841	-28.0363595964888	-32.7157223524802
19	-21.5097148441153	-27.3379219780996	-27.5263737817874	-38.1072760173461	-39.1027422653195	-45.9421445829963
23	-22.7400971677669	-28.0214535787551	-28.1959483240876	-45.1383158793222	-45.1800529900549	-51.5296746020854
27	-23.2209971057054	-28.1500006299852	-28.2856114535284	-46.4108409922967	-46.6394698218917	-52.5442510096732


==> uncoded_ber_npilots_512_speed_200.dat <==
SNR	LQ	D2	D2snr	D2aniso	D2anisosnr ideal
-5	-4.17862573832397	-4.12531571942263	-5.02369188128458	-4.09689084995943	-5.0422155213955	-5.25686816172342
-1	-5.40348407728626	-5.32591147543088	-6.46913777250403	-5.27393771555742	-6.49320709533895	-6.73656565642552
3	-7.45919429975325	-7.40364764636758	-8.83822397955103	-7.31552641573658	-8.89681141256647	-9.26350551552405
7	-10.6552884942109	-10.8422755781569	-12.7716347637184	-10.7076965068982	-12.94355974618	-13.6908407739136
11	-15.252384817551	-16.5850502968423	-18.9825182358428	-16.4210142756814	-19.860914556032	-21.2669935130377
15	-20.61495910707	-25.3250193691379	-27.0667968932892	-25.7053881992031	-30.1554301205218	-32.8444663847468
19	-24.8958721882918	-32.6768703163516	-32.694581155772	-38.2066929894766	-42.1991424983916	-45.876397800027
23	-27.1118195723743	-34.2319059094401	-34.1681609643749	-45.3060127903234	-47.7261262633762	-51.4570412692628
27	-28.0116808679067	-34.5253503868551	-34.5283572228125	-46.6506629848378	-48.2906905793172	-52.479429734394

